Freeze-in through portals

The popular freeze-out paradigm for Dark Matter (DM) production, relies on DM-baryon couplings of the order of the weak interactions. However, different search strategies for DM have failed to provide a conclusive evidence of such (non-gravitational) interactions, while greatly reducing the parameter space of many representative models. This motivates the study of alternative mechanisms for DM genesis. In the freeze-in framework, the DM is slowly populated from the thermal bath while never reaching equilibrium. In this work, we analyse in detail the possibility of producing a frozen-in DM via a mediator particle which acts as a portal. We give analytical estimates of different freeze-in regimes and support them with full numerical analyses, taking into account the proper distribution functions of bath particles. Finally, we constrain the parameter space of generic models by requiring agreement with DM relic abundance observations.

==> freezintriangle2.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{freezintriangle_pspdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4212,3745)(664,-3559)
\put(4636,-1546){\rotatebox{90.0}{\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Before reheating}%
}}}}}
\put(2431,-3121){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s < 4m^2$}%
}}}}
\put(1846,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$K_1(y) \propto e^{-y}/\sqrt{y}$}%
}}}}
\put(856,-2851){\makebox(0,0)[rb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$2m$}%
}}}}
\put(901,-3481){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_0$}%
}}}}
\put(4051,-3481){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_{RH}$}%
}}}}
\put(4861,-3481){\makebox(0,0)[rb]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T$}%
}}}}
\put(811,-286){\makebox(0,0)[rb]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\sqrt{s}$}%
}}}}
\put(3016,-1681){\rotatebox{45.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,0}$\sqrt{s} = \mathcal{B} T$}%
}}}}}
\end{picture}%

